A provably stable numerical method for the anisotropic diffusion equation in confined magnetic fields: Curvilinear coordinates and multi-block domains

We present a robust and accurate numerical method for the anisotropic diffusion equation in curvilinear coordinates. This study extends the recent work [Muir et al., Computer Physics Communications, 2025] for solving the anisotropic diffusion equation in magnetic fields from Cartesian meshes to to curvilinear coordinates and complex geometries. The method uses summation by parts with simultaneous approximation terms for computing the diffusion perpendicular to field lines. The diffusion along field lines is computed using a penalty approach, similar to a simultaneous approximation term, but applied across the volume. To extend the method to complex geometry we use a multi-block approach with piecewise smooth structured meshes. That is, the domain is split into sub-grids, with locally adjacent boundaries coupled weakly using penalties. We prove the semi-discrete stability for the curvilinear implementation by deriving discrete energy estimates. The approach is verified though a number of numerical tests, which demonstrate the convergence properties of the method in multi-domain approach. Finally, we present a qualitative result generated in complex geometry and magnetic field, which is generated by the Stepped Pressure Equilibrium Code.

==> data/MMS_Circle.csv <==
N,2_0.0_0.25,2_0.1_0.25,4_0.0_0.25,4_0.1_0.25
11,3.791989072060497,3.8018587131804464,4.0818781903596575,4.161543571914491
21,0.5273319128642943,0.5376501151072278,0.4452857055398713,0.4397772451978875
31,0.19881056921448922,0.20158825068569627,0.22356980766730677,0.22792263742171426
41,0.10401455970996686,0.10527866193104504,0.0818059431944979,0.0850270577619306
51,0.06449971336299314,0.06523751998564507,0.03121843297711665,0.032767446875479986
61,0.0440599367428453,0.04455605429232738,0.013572299900843268,0.014604146513173627


==> data/SISC_O2_EXP6_gamma0.0_g0b0.25_alpha0.1.csv <==
N,relative_errors
105,0.026983841183198104
155,0.01582230537391218
205,0.011604374407790134
255,0.008473927918830995
305,0.006560501463000956
355,0.00540146375793871
405,0.004232925454401423


==> data/SISC_O2_EXP9_gamma0.0_g0b0.25_alpha0.1.csv <==
N,relative_errors
105,0.08071524331253775
155,0.04966729166725717
205,0.037751753535256116
255,0.029220016907290987
305,0.022853947415345716
355,0.021637180974693294
405,0.01716267342926751


==> data/SISC_O4_EXP6_gamma0.0_g0b0.25_alpha0.1.csv <==
N,relative_errors
105,0.011568337197655678
155,0.008529328702567006
205,0.006457465112369403
255,0.004568732150336029
305,0.0033598429689813067
355,0.002352727003321379
405,0.0013531493319632391


==> data/SISC_O4_EXP9_gamma0.0_g0b0.25_alpha0.1.csv <==
N,relative_errors
105,0.009947153391719457
155,0.005719736849236543
205,0.003891038988523602
255,0.0028890593554679158
305,0.0021216338650270413
355,0.0014055391386772564
405,0.0007944283165686625

